VALES VI: ISM enrichment in star-forming galaxies up to z$\sim$0.2 using $^{12}$CO(1-0), $^{13}$CO(1-0) and C$^{18}$O(1-0) line luminosity ratios

We present Atacama Large Millimeter/sub-millimeter Array (ALMA) observations towards 27 low-redshift ($0.02< z<0.2$) star-forming galaxies taken from the Valpara\'iso ALMA/APEX Line Emission Survey (VALES). We perform stacking analyses of the $^{12}$CO($1-0$), $^{13}$CO($1-0$) and C$^{18}$O($1-0$) emission lines to explore the $L'$ ($^{12}$CO($1-0$))/$L'$($^{13}$CO($1-0$))) (hereafter $L'$($^{12}$CO)/$L'$($^{13}$CO)) and $L'$($^{13}$CO($1-0$))/$L'$(C$^{18}$O($1-0$)) (hereafter $L'$($^{13}$CO)/$L'$(C$^{18}$O) line luminosity ratio dependence as a function of different global galaxy parameters related to the star formation activity. The sample has far-IR luminosities $10^{10.1-11.9}$L$_{\odot}$ and stellar masses of $10^{9.8-10.9}$M$_{\odot}$ corresponding to typical star-forming and starburst galaxies at these redshifts. On average we find a $L'$($^{12}$CO)/$L'$($^{13}$CO) line luminosity ratio value of 16.1$\pm$2.5. Galaxies with evidences of possible merging activity tend to show higher $L'$($^{12}$CO)/$L'$($^{13}$CO) ratios by a factor of two, while variations of this order are also found in galaxy samples with higher star formation rates or star formation efficiencies. We also find an average $L'$($^{13}$CO)/$L'$(C$^{18}$O) line luminosity ratio of 2.5$\pm$0.6, which is in good agreement with those previously reported for starburst galaxies. We find that galaxy samples with high $L_{\text{IR}}$, SFR and SFE show low $L'$($^{13}$CO)/$L'$(C$^{18}$O) line luminosity ratios with high $L'$($^{12}$CO)/$L'$($^{13}$CO) line luminosity ratios, suggesting that these trends are produced by selective enrichment of massive stars in young starbursts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% Mendez-Hernandez Manuscript
% This Manuscript was compiled used an overleaf MNRAS template:
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This zip file consists.


readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_template.tex  Mendez-Hernandez Manuscript

Figures2\														Figures directory
Figures2\SNR_avg-med-RDS-0-10as-MAX_REG-0-12CO-13CO-18CO.pdf 	Figure1
Figures2\Scheme1.pdf 											Figure2
Figures2\Synthetic-InOut-Stats-SNR-BIS.pdf 						Figure3
Figures2\Stacks-12-13-18-Stamps-Results.pdf 					Figure4
Figures2\MRPvsLuminosity-12CO_13COR-IM0-M3.pdf 					Figure5
Figures2\MultiPrp-Histogram-12CO_13COR-IM0-M3Rows.pdf 			Figure6
Figures2\LFIR_BvsLuminosity-12CO_13COR-IM0-M3.pdf 				Figure7
Figures2\MultiPrp-vsLuminosity-12CO_13COR-IM0-M3Cols.pdf 		Figure8
Figures2\MultiPrp-vsLuminosity-12CO_13COR18CO-IM0-M3Cols.pdf 	Figure9
Figures2\MultiPrp-vsLuminosity-13CO_18COR-IM0-M3Cols.pdf 		Figure10									

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


